Vantage: Availability-Graded Broadcast for Signature-Free BFT

Digital signatures make blocks and votes transferable evidence: one party can prove to another what a third party said. Authenticated channels convince only the direct receiver, so a proposer that references another party's block cannot prove to the voters who published it. High-throughput signature-free protocols therefore complete an availability vote or a reliable broadcast for every published data block before a proposer may reference it. We present Vantage, a partially synchronous Byzantine fault-tolerant protocol for $n \ge 3f+1$ parties, at most $f$ Byzantine, that uses only authenticated channels and collision-resistant hashing. Parties publish blocks on hash-linked author lanes; each view's proposer pairs a core manifest of lane prefixes that a quorum has acknowledged to it with an optimistic tip manifest of blocks it has just received. A new primitive, Availability-Graded Broadcast (AGB), makes the core irrevocable on a quorum of directly received acknowledgments while grading, rather than blocking on, the tip. A view that AGB leaves open or silent is decided by an on-demand instance of information-theoretic agreement. A block may thus be referenced in a proposal one message delay after publication, as in signed optimistic designs. Let $\delta$ be the message delay after global stabilization (GST). With all parties correct, a proposal commits within $2\delta$ of its send if all $n$ parties support it, and within $3\delta$ on the quorum path, so a block published in time for the next proposal is sequenced $3\delta$ to $4\delta$ after publication. Safety holds under asynchrony; liveness holds after GST. On an emulated ten-region WAN with 100 parties, Vantage has the lowest p50 latency among compared signed and signature-free protocols at every offered load up to its peak, and sequences 250k 512-byte transactions per second at median end-to-end latency below 500 ms.

==> figures/committee-scaling.dat <==
n vlat vcpu vwire vp99 aolat aocpu aowire aop99 aslat ascpu aswire asp99 solat socpu sowire sop99 sblat sbcpu sbwire sbp99 bllat blcpu blwire blp99 sflat sfcpu sfwire sfp99
10 446.5 0.057 2.5241 599.0 473.5 0.257 5.3373 677.0 706.5 0.250 6.3466 992.0 641.5 0.057 5.6699 801.5 774.5 0.051 5.5410 970.5 462.8 0.029 1.7740 627.1 681.6 0.066 3.1163 1956.9
20 446.0 0.118 3.8436 601.0 484.0 0.341 12.9148 677.0 684.5 0.320 16.4280 949.5 666.0 0.090 17.4958 833.0 781.5 0.084 17.2373 985.0 466.5 0.050 2.7850 628.3 704.5 0.213 9.1378 2267.5
50 441.5 0.332 8.1166 603.0 489.5 0.736 59.8759 694.5 692.0 0.665 78.3303 969.0 669.0 0.269 95.9530 864.0 777.0 0.253 95.3663 985.0 473.0 0.140 5.6800 633.2 772.6 0.959 45.1910 1517.5
100 452.0 1.067 14.9764 613.0 559.5 2.069 207.0790 776.0 795.0 1.877 262.7872 1097.0 699.0 0.879 370.7394 867.5 778.0 0.835 368.5748 985.0 480.4 0.347 10.4657 640.1 786.4 2.840 170.1358 2090.6


==> figures/leader-relay.dat <==
offered optgood optgoodm optgoodp opp50 opp50m opp50p opp99 optwire vgood vgoodm vgoodp vp50 vp50m vp50p vp99 vwire sgood sgoodm sgoodp sp50 sp50m sp50p sp99 swire
100 100.14 0.14 0.14 0.8090 0.0325 0.0500 1.1535 11.717 100.00 0.00 0.00 0.4505 0.0025 0.0040 1.3950 6.223 100.00 0.14 0.00 0.6740 0.0065 0.0010 0.8610 25.548
1000 99.96 0.24 0.06 0.8600 0.0725 0.0050 1.1435 2.217 99.97 0.04 0.03 0.4525 0.0030 0.0015 1.3545 1.967 100.04 0.20 0.03 0.6680 0.0025 0.0035 0.8630 3.897
10000 99.65 0.45 1.19 1.7060 0.0860 0.1355 2.5920 1.562 100.01 0.01 0.01 0.4545 0.0015 0.0025 1.3920 1.438 100.01 0.21 0.12 0.6720 0.0020 0.0025 0.8680 1.631
20000 99.68 0.41 0.57 1.8355 0.1085 0.0745 2.6945 1.520 99.95 0.02 0.12 0.4605 0.0015 0.0050 1.4255 1.409 99.97 0.16 0.03 0.6790 0.0030 0.0000 0.8720 1.506
100000 101.00 2.10 1.37 1.8855 0.0395 0.0540 3.5620 1.569 99.98 0.02 0.03 0.4580 0.0035 0.0025 1.3170 1.384 99.93 0.02 0.06 0.6735 0.0045 0.0000 0.8670 1.404
200000 100.72 2.79 0.52 2.3355 0.0040 0.0340 5.6595 1.701 100.01 0.02 0.05 0.4625 0.0005 0.0015 1.2265 1.380 100.07 0.13 0.02 0.6720 0.0020 0.0040 0.8590 1.390


==> figures/throughput-sweep.dat <==
offered vtps vcpu veff vlat vp99 aotps aocpu aoeff aolat aop99 astps ascpu aseff aslat asp99 sotps socpu soeff solat sop99 sbtps sbcpu sbeff sblat sbp99 bltps blcpu bleff bllat blp99 sftps sfcpu sfeff sflat sfp99
0.1 0.1000 1.067 14.9764 452.0 613.0 0.0998 2.069 207.0790 559.5 776.0 0.1000 1.877 262.7872 795.0 1097.0 0.0996 0.879 370.7394 699.0 867.5 0.1000 0.835 368.5748 778.0 985.0 0.1000 0.347 10.4657 480.4 640.1 0.1003 2.840 170.1358 786.4 2090.6
10 10.0011 1.524 1.2015 456.0 616.5 10.0075 2.622 3.1139 565.5 787.5 10.0019 2.421 3.6670 800.0 1111.5 9.9953 1.340 4.7492 692.5 878.5 9.9940 1.290 4.7408 780.5 983.0 10.0008 0.426 1.1088 481.3 641.4 9.9870 2.909 2.7011 788.5 1991.8
150 149.9938 2.682 1.0194 475.0 640.0 150.0458 3.883 1.1436 603.5 831.5 150.0011 3.675 1.1784 838.0 1150.0 149.9449 2.526 1.2564 703.5 897.0 150.0430 2.480 1.2563 793.5 1001.0 148.1099 1.787 1.0218 511.7 786.1 149.7941 4.322 1.1241 839.6 2910.5
200 200.0053 3.064 1.0159 483.0 646.0 200.1863 4.254 1.1066 616.5 850.5 200.0038 4.073 1.1348 852.0 1163.0 199.9279 2.915 1.1976 708.5 903.8 200.0763 2.881 1.2001 799.8 1010.0 197.7207 2.279 1.0217 522.5 870.5 nan nan nan nan nan
225 224.9731 3.285 1.0151 487.0 653.0 225.1173 4.491 1.0974 629.0 860.0 224.8637 4.296 1.1207 864.5 1178.0 224.9654 3.163 1.1799 712.2 908.0 225.0690 3.120 1.1822 804.2 1017.5 222.1453 2.579 1.0221 542.5 1283.0 nan nan nan nan nan
250 249.9803 3.515 1.0145 492.5 654.0 249.9496 4.620 1.0870 635.5 868.5 249.9440 4.435 1.1077 877.0 1197.5 250.1252 3.393 1.1656 718.5 916.0 250.0540 3.344 1.1669 809.8 1027.5 239.7079 2.822 1.0445 541.3 1464.7 nan nan nan nan nan
275 267.7807 3.678 1.0413 509.0 697.5 271.8828 4.743 1.0697 1130.0 3306.5 270.3769 4.571 1.0900 1442.0 3553.0 263.0292 3.559 1.2034 742.0 992.0 269.6391 3.546 1.1749 825.0 1064.5 nan nan nan nan nan nan nan nan nan nan

